Verifying Agents in Rubric-Graded Environments

As AI agents take on increasingly open-ended and complex tasks, verifying their outputs has proven to be difficult. Rubric-graded agent environments, where a verifier judges multiple natural-language criteria against the deliverables and environment state changes produced by the agent, have emerged as a popular paradigm. We conduct the first systematic study of verifiers for rubric-graded agent environments. First, we create BankerVerifierBench (BVB), a meta-evaluation dataset of 2,464 human-judged rubric criteria across 24 investment-banking tasks. Next, we develop a methodology that derives from any rubric corpus the capabilities a verifier should possess, yielding a nine-capability taxonomy that we distill into three general design principles---reactive verification, environment alignment, and domain guidance---which we implement in Gandalf, an open-source verifier. Finally, we evaluate Gandalf against three existing verifiers on BVB. Gandalf matches or exceeds every baseline's F1 at lower cost: with Gemini 3 Flash it matches the strongest baseline's F1 (0.864 vs. 0.852) at one-fifth of its cost, and with GPT-5.4 models it improves F1 by over 0.12 at lower cost. Gandalf also generalizes to OpenClaw, a structurally different personal-productivity environment, where it again achieves the highest F1 (0.955 vs. 0.934 for the best baseline). We release BVB, Gandalf, and the code and data to reproduce our experiments.

==> shared/figures/data/cost_f1.csv <==
Condition,Family,Verifier,Model,Label,Repeats,Cost,F1,Low,High,ErrMinus,ErrPlus
M01,Gemini,gandalf,gemini-3-flash-preview,3 Flash,3,9.805879533333334,0.8637459807073955,0.835031432907002,0.8857574232511324,0.02871454780039351,0.02201144254373688
M02,Gemini,gandalf,gemini-3.1-pro-preview,3.1 Pro,3,45.16867466666667,0.8662495111458741,0.8418430884184309,0.8864313058273076,0.0244064227274432,0.02018179468143344
M03,Gemini,gandalf,gemini-3.5-flash-lite,3.5 Flash-Lite,1,6.15661865,0.7194139194139194,0.621043627031651,0.7924050632911392,0.09837029238226846,0.07299114387721983
M04,Gemini,gandalf,gemini-3.8-flash,3.8 Flash,1,48.621348375000004,0.8951612903225806,0.8663282571912013,0.916723087339201,0.028833033131379304,0.02156179701662042
M05,GPT,gandalf,gpt-5.4,5.4,3,49.4618755,0.89180082366155,0.8672603901611535,0.9113756613756614,0.024540433500396475,0.019574837714111393
M06,GPT,gandalf,gpt-5.4-mini,5.4 Mini,3,14.00219465,0.8832607835377918,0.854468085106383,0.9045893719806763,0.02879269843140886,0.021328588442884544
M07,GPT,gandalf,gpt-5.4-nano,5.4 Nano,3,7.57573299,0.8473368342085521,0.8124717577948486,0.8740265689418232,0.03486507641370351,0.026689734733271075
M08,GPT,gandalf,gpt-6.1-sol,6.1 Sol,3,19.831065166666665,0.8485484435117174,0.81696,0.8767792954708843,0.03158844351171741,0.02823085195916686
M13,Gemini,archipelago,gemini-3-flash-preview,3 Flash,3,46.72989353333333,0.8518805738658395,0.8124501197126895,0.8821548821548821,0.03943045415314994,0.03027430828904265
M14,GPT,archipelago,gpt-5.4,5.4,3,144.6369995,0.7652495378927912,0.7082274770373266,0.8115622849277357,0.057022060855464574,0.04631274703494459
M15,GPT,archipelago,gpt-5.4-mini,5.4 Mini,3,20.7779888,0.7424381301558204,0.6864,0.7891766268260292,0.056038130155820376,0.046738496670208796
M16,Gemini,aaaj,gemini-3-flash-preview,3 Flash,3,53.24658351666667,0.7016393442622951,0.6377295492487479,0.7508889353691697,0.06390979501354721,0.049249591106874546
M17,GPT,aaaj,gpt-5.4,5.4,1,47.163728500000005,0.6805349182763745,0.6176470588235294,0.73147711184521,0.06288785945284503,0.05094219356883556
M18,GPT,aaaj,gpt-5.4-mini,5.4 Mini,1,10.9052004,0.5778527262507026,0.5071551230681167,0.629873417721519,0.07069760318258589,0.05202069147081634
M19,Gemini,autorubric,gemini-3-flash-preview,3 Flash,3,80.9213363,0.8332658842573857,0.7924,0.8658922914466737,0.04086588425738569,0.032626407189288

